SoUthern Cluster sCale Extended Source Survey (SUCCESS): A GMRT and MeerKAT study of nine massive galaxy clusters

We aim to carry out a radio study of the SoUthern Cluster sCale Extended Source Survey (SUCCESS) sample consisting of twenty massive (M$_{500} > 5\times10^{14}$ M$_{\odot}$), nearby (redshift $<0.3$) and southern ($-50^{\circ} < \delta < -30^\circ$) galaxy clusters detected by the Planck satellite and the South Pole Telescope. Here we report targeted GMRT observations (325/610 MHz) for a sub-sample of nine clusters. We also use the first data release of MeerKAT Galaxy Cluster Legacy Survey (1283 MHz) for five of these nine clusters. The properties of the mini-halo in RXC J0528.9-3927, a candidate mini-halo in A3322, the radio halo and candidate double relics in A3399, and the radio halo in RXC J0232.2-4420 are presented. We also report detection of candidate radio relics at distances 1 and 1.9 Mpc from the center of RXC J0232.2-4420. The southeast relic of A3399 is consistent with the radio power - mass scaling relation for radio relics, while the candidate relics around RXC J0232.2-4420 are outliers. This indicates an origin of the candidate relics near RXC J0232.2-4420 to be independent of this cluster and a cluster merger-shock origin for the relic in A3399. In this sub-sample of clusters 1/9 hosts a radio halo and double relics, 1/9 hosts a radio halo and 2/9 host mini-halos. The dynamical states based on X-ray morphology show that A3399 is a disturbed cluster; however, the radio halo cluster RXC J0232.2-4420 is relaxed, and the mini-halo clusters have intermediate morphologies, adding to the cases of the less commonly found associations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
